Temperature-Dependent Photoluminescence of PEDOT:PSS for use as Transparent Electrodes in the DarkSide-20k Time Projection Chamber

Dual-phase time-projection chambers (TPCs) filled with noble elements are used for particle detection, with many focusing on rare-event searches. These detectors measure two signals: one from scintillation light, and another from drifting ionized electrons. The DarkSide-20k design uses a transparent vessel with external photodetectors. Electrodes, used to drift the electrons, are located between the active medium and the photodetectors, requiring them to be transparent to allow scintillation light to transmit through them. The transparent electrode coating for DarkSide-20k is poly(3,4-ethylenedioxythiophene) poly(styrene sulfonate) (PEDOT:PSS) or Clevios. For rare-event search detectors, the fluorescence of materials that are between the active volume and the photodetectors may lead to backgrounds in the data. Since Clevios is a new material for TPC electrodes, its fluorescent properties need to be characterized to understand their potential impact on backgrounds. Previous studies have indicated that Clevios can fluoresce, with maximal fluorescence produced using UV-excitation. Our study analyzes the fluorescence of Clevios, under UV-excitation, using both time-resolved and spectral techniques between 4 K and 300 K. We find that the fluorescence of Clevios is negligible when compared to the fluorescence of common fluorescent materials used in TPCs, such as 1,1,4,4-tetraphenyl-1,3-butadiene (TPB).

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------

